Absynthe: Abstract Interpretation-Guided Synthesis

Synthesis tools have seen significant success in recent times. However, past approaches often require a complete and accurate embedding of the source language in the logic of the underlying solver, an approach difficult for industrial-grade languages. Other approaches couple the semantics of the source language with purpose-built synthesizers, necessarily tying the synthesis engine to a particular language model. In this paper, we propose Absynthe, an alternative approach based on user-defined abstract semantics that aims to be both lightweight and language agnostic, yet effective in guiding the search for programs. A synthesis goal in Absynthe is specified as an abstract specification in a lightweight user-defined abstract domain and concrete test cases. The synthesis engine is parameterized by the abstract semantics and independent of the source language. Absynthe validates candidate programs against test cases using the actual concrete language implementation to ensure correctness. We formalize the synthesis rules for Absynthe and describe how the key ideas are scaled-up in our implementation in Ruby. We evaluated Absynthe on SyGuS strings benchmark and found it competitive with other enumerative search solvers. Moreover, Absynthe's ability to combine abstract domains allows the user to move along a cost spectrum, i.e., expressive domains prune more programs but require more time. Finally, to verify Absynthe can act as a general purpose synthesis tool, we use Absynthe to synthesize Pandas data frame manipulating programs in Python using simple abstractions like types and column labels of a data frame. Absynthe reaches parity with AutoPandas, a deep learning based tool for the same benchmark suite. In summary, our results demonstrate Absynthe is a promising step forward towards a general-purpose approach to synthesis that may broaden the applicability of synthesis to more $\ldots$

==> all_top.json <==
{"test_phone_6":{"time":13.54844000004232,"size":14,"specs":7,"gc_time":0,"tested_progs":53765},"test_bikes":{"time":2.0527379997074604,"size":7,"specs":6,"gc_time":0,"tested_progs":4066},"test_phone":{"time":0.07621000008657575,"size":4,"specs":6,"gc_time":0,"tested_progs":3},"test_dr_name":{"time":300.1282489998266,"size":11,"specs":4,"gc_time":0,"tested_progs":361714},"test_phone_8":{"time":0.13012700015679002,"size":10,"specs":7,"gc_time":0,"tested_progs":217},"test_phone_7":{"time":13.412369000259787,"size":14,"specs":7,"gc_time":0,"tested_progs":54051},"test_phone_1":{"time":0.21201399993151426,"size":6,"specs":6,"gc_time":0,"tested_progs":725},"test_reverse_name":{"time":0.3755689999088645,"size":5,"specs":6,"gc_time":0,"tested_progs":644},"test_phone_4":{"time":0.12637600023299456,"size":4,"specs":6,"gc_time":0,"tested_progs":167},"test_name_combine":{"time":0.22938700020313263,"size":5,"specs":6,"gc_time":0,"tested_progs":295},"test_univ_1":{"time":6.914210999850184,"size":7,"specs":6,"gc_time":0,"tested_progs":11496},"test_phone_5":{"time":0.10007499996572733,"size":7,"specs":7,"gc_time":0,"tested_progs":18},"test_lastname":{"time":0.06989300018176436,"size":10,"specs":4,"gc_time":0,"tested_progs":35},"test_phone_2":{"time":0.08495899988338351,"size":7,"specs":6,"gc_time":0,"tested_progs":113},"test_firstname":{"time":0.06171200005337596,"size":7,"specs":4,"gc_time":0,"tested_progs":4}}

==> autopandas_data_size5.json <==
{
    "SO_49583055_depth1":
    {
        "time":
        [
            3.786830000579357,
            3.7566579999402165,
            3.7825969997793436,
            3.7972339997068048,
            3.8663709992542863,
            3.7695469995960593,
            3.7705480000004172,
            3.799406999722123,
            3.772975000552833,
            3.746046000160277,
            3.767733999527991
        ],
        "specs": 1,
        "tested_progs": 272,
        "size": 6,
        "prog": "arg0.sort_values(by=[\"ID\"])",
        "median_time": 3.772975000552833,
        "time_siqr": 0.01169575029052794
    },
    "SO_11811392_depth3":
    {
        "time":
        [
            7.156949000433087,
            6.888363000005484,
            6.8791350005194545,
            6.85177499987185,
            6.891406999900937,
            6.93684499990195,
            6.952243000268936,
            6.84721399936825,
            6.8704439997673035,
            6.844498000107706,
            6.871115999296308
        ],
        "specs": 1,
        "tested_progs": 921,
        "size": 4,
        "prog": "arg0.T.reset_index().values",
        "median_time": 6.8791350005194545,
        "time_siqr": 0.02650825004093349
    },
    "SO_13659881_depth2":
    {
        "time":
        [
            0.21517099998891354,
            0.21400600019842386,
            0.21375899948179722,
            0.21318999957293272,
            0.21705099940299988,
            0.21557100024074316,
            0.21320900041610003,
            0.20966099947690964,
            0.21607599966228008,
            0.21839999966323376,
            0.2149269999936223
        ],
        "specs": 1,
        "tested_progs": 45,
        "size": 6,
        "prog": "arg0.groupby([\"ip\", \"useragent\"]).size()",
        "median_time": 0.2149269999936223,
        "time_siqr": 0.0011697500012814999
    },
    "SO_11881165_depth1":
    {
        "time":
        [
            0.19975799974054098,
            0.19457400031387806,
            0.19954199995845556,
            0.20109500084072351,
            0.20171700045466423,
            0.20068300049751997,
            0.20217800047248602,
            0.19632000010460615,
            0.19880999997258186,
            0.1989369997754693,
            0.20269699953496456
        ],
        "specs": 1,
        "tested_progs": 40,
        "size": 6,
        "prog": "arg0.loc[[0, 2, 4]]",
        "median_time": 0.19975799974054098,
        "time_siqr": 0.0012662503868341446
    },
    "SO_49572546_depth1":
    {
        "time":
        [
            1.518168999813497,
            1.4924879996106029,
            1.503192000091076,
            1.4791839998215437,
            1.5099440002813935,
            1.5305669996887445,
            1.5079830000177026,
            1.5110379997640848,
            1.4781560003757477,
            1.4739079996943474,
            1.5049809999763966
        ],
        "specs": 1,
        "tested_progs": 548,
        "size": 3,
        "prog": "arg1.combine_first(arg0)",
        "median_time": 1.5049809999763966,
        "time_siqr": 0.012327500153332949
    },
    "SO_49592930_depth1":
    {
        "time":
        [
            0.2185639999806881,
            0.2130270004272461,
            0.21810000017285347,
            0.214414999820292,
            0.22013000026345253,
            0.22225700039416552,
            0.21441099978983402,
            0.21739500015974045,
            0.21395700052380562,
            0.21789699979126453,
            0.2115669995546341
        ],
        "specs": 1,
        "tested_progs": 21,
        "size": 3,
        "prog": "arg0.combine_first(arg1)",
        "median_time": 0.21739500015974045,
        "time_siqr": 0.002073999959975481
    },
    "SO_12065885_depth3":
    {
        "time":
        [
            0.25006800051778555,
            0.2436549998819828,
            0.2425720002502203,
            0.23839600011706352,
            0.2427389994263649,
            0.2675050003454089,
            0.24645600002259016,
            0.2419640002772212,
            0.24032400082796812,
            0.2456790003925562,
            0.24368499964475632
        ],
        "specs": 1,
        "tested_progs": 286,
        "size": 6,
        "prog": "arg0.loc[[2, 4, 6]]",
        "median_time": 0.2436549998819828,
        "time_siqr": 0.0018997499719262123
    },
    "SO_12860421_depth1":
    {
        "time":
        [
            687.8777759997174,
            686.7645759992301,
            684.2299579996616,
            683.8252490004525,
            689.2476580003276,
            690.1921020001173,
            683.9994889991358,
            687.0671029994264,
            686.5020899996161,
            681.9034710004926,
            685.0406909994781
        ],
        "specs": 1,
        "tested_progs": 1537521,
        "size": 11,
        "prog": "arg0.pivot_table(values=\"Y\", index=\"Y\", columns=\"Z\", aggfunc=pd.Series.nunique)",
        "median_time": 686.5020899996161,
        "time_siqr": 1.6788580000866205
    },
    "SO_13261691_depth2":
    {
        "time":
        [
            64.73564899992198,
            65.41064499970526,
            65.16642799973488,
            65.48732999991626,
            65.24247299972922,
            65.51574399974197,
            65.22000700049102,
            65.03630900010467,
            64.58079499937594,
            65.07380999997258,
            64.94895100034773
        ],
        "specs": 1,
        "tested_progs": 22322,
        "size": 3,
        "prog": "arg0.stack().unstack()",
        "median_time": 65.16642799973488,
        "time_siqr": 0.16696449974551797
    },
    "SO_13261175_depth1":
    {
        "time":
        [
            283.09461300075054,
            284.18029399961233,
            282.9680599998683,
            282.7109079994261,
            283.12470899987966,
            283.10725999996066,
            283.90985599998385,
            283.14772399980575,
            282.661660999991,
            283.94111100025475,
            283.71535000018775
        ],
        "specs": 1,
        "tested_progs": 237755,
        "size": 11,
        "prog": "arg0.pivot_table(values=\"value\", index=\"name\", columns=[\"type\", \"date\"])",
        "median_time": 283.12470899987966,
        "time_siqr": 0.3906332498881966
    },
    "SO_14085517_depth1":
    {
        "time":
        [
            216.13753800000995,
            215.87509800028056,
            216.198866000399,
            218.19071699958295,
            216.49399799946696,
            216.20198199991137,
            217.6481320001185,
            215.6011839993298,
            215.52368799969554,
            215.5689569991082,
            214.503747000359
        ],
        "specs": 1,
        "tested_progs": 12844,
        "size": 6,
        "prog": "arg0.sort_values(by=[\"SEGM1\"])",
        "median_time": 216.13753800000995,
        "time_siqr": 0.3814597502350807
    },
    "SO_53762029_depth3":
    {
        "time":
        [
            547.9849910000339,
            546.5554219996557,
            545.1220479998738,
            546.5492119994015,
            548.2525580003858,
            545.6463299999014,
            542.6037290003151,
            545.6171900006011,
            545.1899709999561,
            544.3438919996843,
            543.997355999425
        ],
        "specs": 1,
        "tested_progs": 229233,
        "size": 9,
        "prog": "arg0.pivot_table(index=[\"doc_created_month\", \"doc_created_year\", \"speciality\"]).cumsum()",
        "median_time": 545.6171900006011,
        "time_siqr": 0.9096734998747706
    },
    "SO_13807758_depth2":
    {
        "time":
        [
            54.92905499972403,
            54.46549700014293,
            54.92181099951267,
            55.1071970006451,
            56.095173000358045,
            54.92980800010264,
            54.51454299967736,
            54.658498000353575,
            54.10810299962759,
            54.47462799958885,
            55.58729400020093
        ],
        "specs": 1,
        "tested_progs": 3144,
        "size": 6,
        "prog": "arg0.dropna().reset_index(drop=True)",
        "median_time": 54.92181099951267,
        "time_siqr": 0.26195850037038326
    },
    "SO_11418192_depth2":
    {
        "time":
        [
            0.10389200039207935,
            0.1115729995071888,
            0.10649800021201372,
            0.10512399952858686,
            0.10671800002455711,
            0.10540999937802553,
            0.10448500048369169,
            0.10295699909329414,
            0.10663099959492683,
            0.107871999964118,
            0.10318700037896633
        ],
        "specs": 1,
        "tested_progs": 11,
        "size": 3,
        "prog": "arg0.query(arg2)",
        "median_time": 0.10540999937802553,
        "time_siqr": 0.0012429996859282255
    },
    "SO_18172851_depth1":
    {
        "time":
        [
            0.4168929997831583,
            0.41763800010085106,
            0.4214940005913377,
            0.42878299951553345,
            0.4294180003926158,
            0.42230300046503544,
            0.41769499983638525,
            0.41871400084346533,
            0.4357419991865754,
            0.4171800008043647,
            0.42099800053983927
        ],
        "specs": 1,
        "tested_progs": 70,
        "size": 3,
        "prog": "arg0.loc[arg1]",
        "median_time": 0.42099800053983927,
        "time_siqr": 0.003938250010833144
    },
    "SO_13793321_depth1":
    {
        "time":
        [
            5.6732339998707175,
            5.69571299944073,
            5.676253999583423,
            5.689035000279546,
            5.773095999844372,
            5.662345999851823,
            5.671699000522494,
            5.726716999895871,
            5.700969999656081,
            5.919429000467062,
            5.762896999716759
        ],
        "specs": 1,
        "tested_progs": 413,
        "size": 6,
        "prog": "arg0.merge(arg1, on=10)",
        "median_time": 5.69571299944073,
        "time_siqr": 0.03503150003962219
    },
    "SO_11941492_depth1":
    {
        "time":
        [
            13.899722999893129,
            14.001896999776363,
            13.972972000017762,
            13.811796000227332,
            13.844150999560952,
            13.819868000224233,
            13.892060999758542,
            13.76926099974662,
            13.777445000596344,
            13.847045000642538,
            13.840315000154078
        ],
        "specs": 1,
        "tested_progs": 2507,
        "size": 5,
        "prog": "arg0.xs(\"a\", 0, 0)",
        "median_time": 13.844150999560952,
        "time_siqr": 0.04002999980002642
    }
}

==> disable_cache.json <==
{
    "test_phone_2":
    {
        "time": 0.0373520003631711,
        "size": 7,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 75
    },
    "test_phone_1":
    {
        "time": 0.19682199973613024,
        "size": 6,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 445
    },
    "test_name_combine":
    {
        "time": 0.24315200001001358,
        "size": 5,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 295
    },
    "test_reverse_name":
    {
        "time": 0.4104539998807013,
        "size": 5,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 644
    },
    "test_phone_5":
    {
        "time": 2.163563000038266,
        "size": 7,
        "specs": 7,
        "gc_time": 0,
        "tested_progs": 5135
    },
    "test_name_combine_2":
    {
        "time": 6.649500000290573,
        "size": 9,
        "specs": 4,
        "gc_time": 0,
        "tested_progs": 9763
    },
    "test_dr_name":
    {
        "time": 139.5257610003464,
        "size": 11,
        "specs": 4,
        "gc_time": 0,
        "tested_progs": 127582
    },
    "test_phone_4":
    {
        "time": 0.05411599995568395,
        "size": 4,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 125
    },
    "test_lastname":
    {
        "time": 0.8116440000012517,
        "size": 10,
        "specs": 4,
        "gc_time": 0,
        "tested_progs": 494
    },
    "test_univ_1":
    {
        "time": 8.078348999843001,
        "size": 7,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 11496
    },
    "test_phone_8":
    {
        "time": 1.3688729996792972,
        "size": 8,
        "specs": 7,
        "gc_time": 0,
        "tested_progs": 80
    },
    "test_firstname":
    {
        "time": 0.6276799999177456,
        "size": 7,
        "specs": 4,
        "gc_time": 0,
        "tested_progs": 516
    },
    "test_phone":
    {
        "time": 0.03390200017020106,
        "size": 4,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 3
    },
    "test_name_combine_3":
    {
        "time": 68.2905340003781,
        "size": 9,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 73671
    },
    "test_bikes":
    {
        "time": 2.550402000080794,
        "size": 7,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 3340
    }
}

==> no_template_infer.json <==
{
    "test_name_combine":
    {
        "time": 0.2208819999359548,
        "size": 5,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 295
    },
    "test_phone_6":
    {
        "time": 27.793944000266492,
        "size": 12,
        "specs": 7,
        "gc_time": 0,
        "tested_progs": 1717
    },
    "test_name_combine_3":
    {
        "time": 43.633415000047535,
        "size": 9,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 73671
    },
    "test_name_combine_2":
    {
        "time": 8.28592799976468,
        "size": 9,
        "specs": 4,
        "gc_time": 0,
        "tested_progs": 9763
    },
    "test_dr_name":
    {
        "time": 2.911979000084102,
        "size": 11,
        "specs": 4,
        "gc_time": 0,
        "tested_progs": 4378
    },
    "test_firstname":
    {
        "time": 0.11789799993857741,
        "size": 7,
        "specs": 4,
        "gc_time": 0,
        "tested_progs": 37
    },
    "test_phone_5":
    {
        "time": 0.20572600001469254,
        "size": 7,
        "specs": 7,
        "gc_time": 0,
        "tested_progs": 249
    },
    "test_phone_1":
    {
        "time": 7.320931000169367,
        "size": 6,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 15735
    },
    "test_phone_2":
    {
        "time": 63.817094000056386,
        "size": 7,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 101124
    },
    "test_lastname":
    {
        "time": 18.715205000247806,
        "size": 10,
        "specs": 4,
        "gc_time": 0,
        "tested_progs": 14276
    },
    "test_bikes":
    {
        "time": 35.052931000012904,
        "size": 7,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 64304
    },
    "test_phone":
    {
        "time": 0.1205710000358522,
        "size": 4,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 45
    },
    "test_univ_1":
    {
        "time": 7.726950000040233,
        "size": 7,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 11496
    },
    "test_phone_4":
    {
        "time": 0.1431950000114739,
        "size": 4,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 167
    },
    "test_reverse_name":
    {
        "time": 0.41626300010830164,
        "size": 5,
        "specs": 6,
        "gc_time": 0,
        "tested_progs": 644
    }
}

==> pure_enumer.json <==
{"test_univ_1":{"time":6.611804999876767,"size":7,"specs":6,"gc_time":0,"tested_progs":11496},"test_bikes":{"time":1.8756499998271465,"size":7,"specs":6,"gc_time":0,"tested_progs":4066},"test_firstname":{"time":0.056545000057667494,"size":7,"specs":4,"gc_time":0,"tested_progs":4},"test_phone_4":{"time":0.11846600007265806,"size":4,"specs":6,"gc_time":0,"tested_progs":167},"test_reverse_name":{"time":0.35581200011074543,"size":5,"specs":6,"gc_time":0,"tested_progs":644},"test_phone_5":{"time":0.09660699963569641,"size":7,"specs":7,"gc_time":0,"tested_progs":18},"test_dr_name":{"time":177.5527300001122,"size":11,"specs":4,"gc_time":0,"tested_progs":361714},"test_lastname":{"time":0.0729550002142787,"size":10,"specs":4,"gc_time":0,"tested_progs":35},"test_phone_1":{"time":0.20105900010094047,"size":6,"specs":6,"gc_time":0,"tested_progs":725},"test_phone_2":{"time":0.08587800012901425,"size":7,"specs":6,"gc_time":0,"tested_progs":113},"test_phone":{"time":0.06625699996948242,"size":4,"specs":6,"gc_time":0,"tested_progs":3},"test_name_combine":{"time":0.21038200007751584,"size":5,"specs":6,"gc_time":0,"tested_progs":295}}

==> table1.json <==
{"test_phone_7": {"time": [101.97403899999335, 117.11884899999131, 117.29740300000412, 117.35530100000324, 100.13217399999849, 100.63904199999524, 116.75341199999093, 118.23551299999235, 117.73091899999417, 117.48163399999612, 100.64602499999455], "size": 14, "specs": 7, "gc_time": 0, "median_time": 117.11884899999131, "time_siqr": 8.054217750002863}, "test_univ_1": {"time": [6.773359999991953, 6.612225000018952, 6.64759900001809, 6.681941999995615, 6.687321000004886, 6.619681000011042, 6.200454000005266, 6.6535880000155885, 6.593745000020135, 6.559224000026006, 6.644579999992857], "size": 7, "specs": 6, "gc_time": 0, "median_time": 6.644579999992857, "time_siqr": 0.03238999999302905}, "test_bikes": {"time": [1.4890219999942929, 1.5576040000014473, 1.513904999999795, 1.4207809999934398, 1.42832800000906, 1.3815969999996014, 1.6666109999932814, 1.5609719999774825, 1.411805000010645, 1.6276879999786615, 1.7250239999848418], "size": 7, "specs": 6, "gc_time": 0, "median_time": 1.513904999999795, "time_siqr": 0.08488774998841109}, "test_dr_name": {"time": [1.4552780000085477, 1.3413410000212025, 1.463428000017302, 1.47662400000263, 1.4368170000088867, 1.4818280000181403, 1.4537640000053216, 1.42837999999756, 1.5318400000105612, 1.3494260000006761, 1.4494290000002366], "size": 11, "specs": 4, "gc_time": 0, "median_time": 1.4537640000053216, "time_siqr": 0.018713750003371388}, "test_phone_2": {"time": [0.024837000004481524, 0.01803700000164099, 0.025227999984053895, 0.018083999981172383, 0.019047999987378716, 0.023432000016327947, 0.025090000010095537, 0.02426000000559725, 0.016927999997278675, 0.023769999999785796, 0.02674599998863414], "size": 7, "specs": 6, "gc_time": 0, "median_time": 0.023769999999785796, "time_siqr": 0.0031987500115064904}, "test_phone_5": {"time": [0.0074939999904017895, 0.01099500001873821, 0.011055999988457188, 0.006024000002071261, 0.010832999978447333, 0.007320000004256144, 0.010505000012926757, 0.006614999991143122, 0.010928000003332272, 0.011104999983217567, 0.012413999997079372], "size": 7, "specs": 7, "gc_time": 0, "median_time": 0.010832999978447333, "time_siqr": 0.0018092500031343661}, "test_lastname": {"time": [0.014380000007804483, 0.02107900002738461, 0.018090000026859343, 0.019543000002158806, 0.012493999995058402, 0.0156929999939166, 0.02073799999197945, 0.014128999988315627, 0.020164999994449317, 0.014721000014105812, 0.014402000000700355], "size": 10, "specs": 4, "gc_time": 0, "median_time": 0.0156929999939166, "time_siqr": 0.0027314999970258214}, "test_phone": {"time": [0.0033030000049620867, 0.004268999997293577, 0.010489000007510185, 0.010382000007666647, 0.011128999991342425, 0.00955200000316836, 0.00466700000106357, 0.008885000017471611, 0.005611999979009852, 0.009473000012803823, 0.010334000020520762], "size": 4, "specs": 6, "gc_time": 0, "median_time": 0.009473000012803823, "time_siqr": 0.0026092500120284967}, "test_firstname": {"time": [0.0036229999968782067, 0.00342100000125356, 0.010470000008353963, 0.0035259999858681113, 0.0027319999935571104, 0.004561999987345189, 0.00994899999932386, 0.009923000005073845, 0.010138000012375414, 0.009095999994315207, 0.010523000004468486], "size": 7, "specs": 4, "gc_time": 0, "median_time": 0.009095999994315207, "time_siqr": 0.003234500007238239}, "test_phone_8": {"time": [0.792557000007946, 0.6850930000073276, 0.8999339999863878, 0.7914760000130627, 0.9109089999983553, 0.9103049999976065, 0.6517560000065714, 0.6414130000048317, 0.6588099999935366, 0.6969420000095852, 0.8164530000067316], "size": 10, "specs": 7, "gc_time": 0, "median_time": 0.7914760000130627, "time_siqr": 0.09312099999806378}, "test_phone_4": {"time": [0.0247500000114087, 0.026046999992104247, 0.02315900000394322, 0.027372999989893287, 0.026723999995738268, 0.023868999996921048, 0.019065000000409782, 0.019835999992210418, 0.01906099999905564, 0.01902100001461804, 0.025760999997146428], "size": 4, "specs": 6, "gc_time": 0, "median_time": 0.023868999996921048, "time_siqr": 0.0032267499991576187}, "test_reverse_name": {"time": [0.2823439999774564, 0.26026499998988584, 0.2532519999949727, 0.26096899999538437, 0.2604879999998957, 0.2662680000066757, 0.27856800000881776, 0.2942299999995157, 0.26920999999856576, 0.2545619999873452, 0.2648520000220742], "size": 5, "specs": 6, "gc_time": 0, "median_time": 0.2648520000220742, "time_siqr": 0.006756250004400499}, "test_name_combine_3": {"time": [48.18089200000395, 47.696341000002576, 48.243180999998, 48.02805900000385, 48.80705499998294, 47.62890700000571, 47.82759099997929, 48.32196399997338, 47.0171669999836, 47.495117999991635, 47.661613000003854], "size": 9, "specs": 6, "gc_time": 0, "median_time": 47.82759099997929, "time_siqr": 0.2833882499980973}, "test_name_combine": {"time": [0.16987300000619143, 0.18438900000182912, 0.16920599999139085, 0.16280400002142414, 0.16345799999544397, 0.17117400001734495, 0.17765199998393655, 0.16952399999718182, 0.1580979999853298, 0.1708890000008978, 0.17207200001575984], "size": 5, "specs": 6, "gc_time": 0, "median_time": 0.16987300000619143, "time_siqr": 0.002645500011567492}, "test_name_combine_2": {"time": [5.376740999985486, 5.619607000000542, 5.276565999985905, 5.958077999996021, 5.9659519999986514, 5.8841839999950025, 5.832343000016408, 5.968362999992678, 5.513986000005389, 5.498480999987805, 5.447420999989845], "size": 9, "specs": 4, "gc_time": 0, "median_time": 5.619607000000542, "time_siqr": 0.22409000000334345}, "test_phone_1": {"time": [0.121114999987185, 0.11792399999103509, 0.11500099999830127, 0.11673300000256859, 0.13140899999416433, 0.11875300001702271, 0.11363799998071045, 0.11695700002019294, 0.12529699999140576, 0.13044300000183284, 0.1152050000091549], "size": 6, "specs": 6, "gc_time": 0, "median_time": 0.11792399999103509, "time_siqr": 0.003618499991716817}, "test_phone_6": {"time": [113.8481749999919, 97.47716599999694, 96.57628599999589, 98.12899800000014, 113.46807299999637, 112.24591899997904, 95.90066499999375, 97.31167599998298, 96.53304500001832, 98.48356799999601, 112.43852600001264], "size": 14, "specs": 7, "gc_time": 0, "median_time": 98.12899800000014, "time_siqr": 7.699120750003203}}
